Syntax Monads for the Working Formal Metatheorist

Formally verifying the properties of formal systems using a proof assistant requires justifying numerous minor lemmas about capture-avoiding substitution. Despite work on category-theoretic accounts of syntax and variable binding, raw, first-order representations of syntax, the kind considered by many practitioners and compiler frontends, have received relatively little attention. Therefore applications miss out on the benefits of category theory, most notably the promise of reusing formalized infrastructural lemmas between implementations of different systems. Our Coq framework Tealeaves provides libraries of reusable infrastructure for a raw, locally nameless representation and can be extended to other representations in a modular fashion. In this paper we give a string-diagrammatic account of decorated traversable monads (DTMs), the key abstraction implemented by Tealeaves. We define DTMs as monoids of structured endofunctors before proving a representation theorem a la Kleisli, yielding a recursion combinator for finitary tree-like datatypes.

==> tikz/comonad/ops/comultiplication.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (2, 1) {};
		\node [style=none] (1) at (2, -1) {};
		\node [style=none] (2) at (-2, 0) {};
		\node [style=ComonadNode] (3) at (0, 0) {};
		\node [style=none] (4) at (3, -1) {$\envShort$};
		\node [style=none] (5) at (3, 1) {$\envShort$};
		\node [style=none] (6) at (-3, 0) {$\envShort$};
		\node [style=none] (7) at (-3, 1) {};
		\node [style=none] (8) at (5, 1) {};
		\node [style=none] (9) at (5, -1) {};
		\node [style=none] (10) at (-3, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=DecorationWire, in=-75, out=180, looseness=0.75] (1.center) to (3);
		\draw [style=DecorationWire, in=75, out=180, looseness=0.75] (0.center) to (3);
		\draw [style=DecorationWire] (3) to (2.center);
		\draw [style=Frame] (9.center) to (8.center);
		\draw [style=Frame] (8.center) to (7.center);
		\draw [style=Frame] (7.center) to (10.center);
		\draw [style=Frame] (10.center) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/comonad/ops/counit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (0.5, 0) {};
		\node [style=ComonadNode] (3) at (2.5, 0) {};
		\node [style=none] (6) at (-0.5, 0) {$\envShort$};
		\node [style=none] (7) at (-4, 1) {};
		\node [style=none] (8) at (4, 1) {};
		\node [style=none] (9) at (4, -1) {};
		\node [style=none] (10) at (-4, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=DecorationWire] (3) to (2.center);
		\draw [style=Frame] (9.center) to (8.center);
		\draw [style=Frame] (8.center) to (7.center);
		\draw [style=Frame] (7.center) to (10.center);
		\draw [style=Frame] (10.center) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/decfun/axioms/associativity.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Equals] (22) at (0, 0) {$=$};
		\node [style=none] (23) at (-11, -3) {};
		\node [style=none] (24) at (11, -3) {};
		\node [style=none] (25) at (-11, 3) {};
		\node [style=none] (26) at (11, 3) {};
		\node [style=ComonadNode] (27) at (7, -1) {};
		\node [style=none] (28) at (9, -2) {};
		\node [style=none] (29) at (9, 0) {};
		\node [style=DecPlainNode] (30) at (5, 0.5) {};
		\node [style=none] (31) at (8, 2) {};
		\node [style=none] (32) at (3, 0.5) {};
		\node [style=none] (33) at (9, 2) {};
		\node [style=Label] (34) at (9.5, 2) {$T$};
		\node [style=none] (37) at (2.5, 0.5) {$T$};
		\node [style=DecPlainNode] (38) at (-5, 1) {};
		\node [style=none] (39) at (-3, 2) {};
		\node [style=none] (40) at (-3, 0) {};
		\node [style=DecPlainNode] (41) at (-7, -0.5) {};
		\node [style=none] (42) at (-4, -2) {};
		\node [style=none] (43) at (-9, -0.5) {};
		\node [style=none] (44) at (-3, -2) {};
		\node [style=Label] (46) at (-2.25, 0) {$\writerShort$};
		\node [style=Label] (47) at (-2.5, 2) {$T$};
		\node [style=Label] (48) at (-9.5, -0.5) {$T$};
		\node [style=Label] (49) at (-2.25, -2) {$\writerShort$};
		\node [style=Label] (50) at (9.75, 0) {$\writerShort$};
		\node [style=Label] (51) at (9.75, -2) {$\writerShort$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Frame] (26.center) to (25.center);
		\draw [style=Frame] (25.center) to (23.center);
		\draw [style=Frame] (23.center) to (24.center);
		\draw [style=Frame] (24.center) to (26.center);
		\draw [style=Plain] (30) to (32.center);
		\draw [style=Plain] (31.center) to (33.center);
		\draw [style=Plain, in=75, out=180] (31.center) to (30);
		\draw [style=DecorationWire, in=60, out=180, looseness=0.75] (29.center) to (27);
		\draw [style=DecorationWire, in=-60, out=180, looseness=0.75] (28.center) to (27);
		\draw [style=DecorationWire, in=-90, out=180] (27) to (30);
		\draw [style=Plain] (41) to (43.center);
		\draw [style=DecorationWire] (42.center) to (44.center);
		\draw [style=DecorationWire, in=-75, out=180] (42.center) to (41);
		\draw [style=DecorationWire, in=-60, out=180, looseness=0.75] (40.center) to (38);
		\draw [style=Plain, in=60, out=180, looseness=0.75] (39.center) to (38);
		\draw [style=Plain, in=90, out=180] (38) to (41);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/decfun/axioms/identity_r.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (3, 0) {};
		\node [style=none] (1) at (9, 0) {};
		\node [style=Label] (2) at (-9.5, 0) {$T$};
		\node [style=Label] (3) at (9.5, 0) {$T$};
		\node [style=Equals] (15) at (0, 0) {$=$};
		\node [style=none] (16) at (-11, -3) {};
		\node [style=none] (17) at (11, -3) {};
		\node [style=none] (18) at (-11, 3) {};
		\node [style=none] (19) at (11, 3) {};
		\node [style=DecPlainNode] (20) at (-5, -1) {};
		\node [style=none] (21) at (-9, 0) {};
		\node [style=DecPlainNode] (22) at (-7, 0) {};
		\node [style=none] (23) at (-5, 1) {};
		\node [style=Label] (24) at (-2.5, 1) {$T$};
		\node [style=Label] (25) at (2.5, 0) {$T$};
		\node [style=none] (26) at (-3, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Plain] (0.center) to (1.center);
		\draw [style=Frame] (19.center) to (18.center);
		\draw [style=Frame] (18.center) to (16.center);
		\draw [style=Frame] (16.center) to (17.center);
		\draw [style=Frame] (17.center) to (19.center);
		\draw [style=DecorationWire, in=-75, out=180] (20) to (22);
		\draw [style=Plain, in=75, out=180] (23.center) to (22);
		\draw [style=Plain] (22) to (21.center);
		\draw [style=Plain] (23.center) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/decfun/category/hom/hom.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (3, 1) {};
		\node [style=none] (1) at (3, -1) {};
		\node [style=Box] (2) at (-1, 0) {$\phi$};
		\node [style=DecPlainNode] (3) at (1, 0) {};
		\node [style=Label] (4) at (-3.5, 0) {$T_1$};
		\node [style=Label] (5) at (3.5, 1) {$T_2$};
		\node [style=Label] (6) at (3.75, -1) {$\writerShort$};
		\node [style=none] (7) at (-3, 0) {};
		\node [style=none] (30) at (-6, 3) {};
		\node [style=none] (32) at (-6, -3) {};
		\node [style=Box] (33) at (13, 1) {$\phi$};
		\node [style=none] (34) at (13, -1) {};
		\node [style=DecPlainNode] (35) at (11, 0) {};
		\node [style=Label] (36) at (8.5, 0) {$T_1$};
		\node [style=Label] (37) at (15.5, 1) {$T_2$};
		\node [style=Label] (38) at (15.75, -1) {$\writerShort$};
		\node [style=none] (39) at (9, 0) {};
		\node [style=none] (40) at (15, -1) {};
		\node [style=none] (41) at (15, 1) {};
		\node [style=none] (42) at (17, 3) {};
		\node [style=none] (44) at (17, -3) {};
		\node [style=Equals] (45) at (6, 0) {$=$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=DecorationWire, in=-75, out=180] (1.center) to (3);
		\draw [style=Plain, in=75, out=180] (0.center) to (3);
		\draw [style=Plain] (3) to (2);
		\draw [style=Plain] (7.center) to (2);
		\draw [style=Frame] (30.center) to (32.center);
		\draw [style=DecorationWire, in=-75, out=180] (34.center) to (35);
		\draw [style=Plain, in=75, out=180] (33) to (35);
		\draw [style=Plain] (39.center) to (35);
		\draw [style=Plain] (33) to (41.center);
		\draw [style=DecorationWire] (34.center) to (40.center);
		\draw [style=Frame] (42.center) to (44.center);
		\draw [style=Frame] (44.center) to (32.center);
		\draw [style=Frame] (42.center) to (30.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/decfun/category/tensor/definition/composition/op.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (9) at (-14, 3) {};
		\node [style=none] (10) at (14, 3) {};
		\node [style=none] (11) at (14, -4) {};
		\node [style=none] (12) at (-14, -4) {};
		\node [style=Def] (20) at (0, 0) {$\overunderset{def}{}{\equiv}$};
		\node [style=none] (21) at (9, -3) {};
		\node [style=none] (22) at (3.5, -1) {};
		\node [style=none] (23) at (7, 2) {};
		\node [style=none] (24) at (3.5, 1) {};
		\node [style=DecPlainNode] (25) at (5.5, 1) {};
		\node [style=none] (26) at (12.5, 2) {};
		\node [style=none] (27) at (9, -3) {};
		\node [style=ComonadNode] (28) at (10.5, -2) {};
		\node [style=none] (29) at (12.5, -2) {};
		\node [style=none] (30) at (12.5, 2) {};
		\node [style=Label] (31) at (3, 1) {$T_1$};
		\node [style=Label] (32) at (3, -1) {$T_2$};
		\node [style=Label] (33) at (13.25, -2) {$\writerShort$};
		\node [style=Label] (34) at (13, 0) {$T_2$};
		\node [style=none] (35) at (12.5, 0) {};
		\node [style=Label] (36) at (13, 2) {$T_1$};
		\node [style=none] (37) at (7, 0) {};
		\node [style=DecPlainNode] (38) at (5.5, -1) {};
		\node [style=none] (39) at (12.5, 0) {};
		\node [style=none] (40) at (12.5, 0) {};
		\node [style=none] (41) at (-5.75, 1) {};
		\node [style=none] (42) at (-10.75, 0) {};
		\node [style=DecPlainNode] (43) at (-7.75, 0) {};
		\node [style=none] (44) at (-3.75, 1) {};
		\node [style=none] (45) at (-3.75, 1) {};
		\node [style=Label] (46) at (-11.5, 0) {$T_1 \comp T_2$};
		\node [style=none] (47) at (-3.75, -1) {};
		\node [style=Label] (48) at (-3, -1) {$\writerShort$};
		\node [style=none] (49) at (-5.75, -1) {};
		\node [style=none] (50) at (-3.75, -1) {};
		\node [style=none] (51) at (-3.75, -1) {};
		\node [style=Label] (52) at (-3, 1) {$T_1 \comp T_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Frame] (11.center) to (10.center);
		\draw [style=Frame] (10.center) to (9.center);
		\draw [style=Frame] (9.center) to (12.center);
		\draw [style=Frame] (12.center) to (11.center);
		\draw [style=Plain, in=75, out=180] (23.center) to (25);
		\draw [style=DecorationWire, in=-105, out=0] (27.center) to (28);
		\draw [style=DecorationWire] (21.center) to (27.center);
		\draw [style=Plain] (23.center) to (26.center);
		\draw [style=DecorationWire] (28) to (29.center);
		\draw [style=DecorationWire, in=-75, out=105] (28) to (25);
		\draw [style=Plain] (25) to (24.center);
		\draw [style=Plain, in=75, out=180] (37.center) to (38);
		\draw [style=Plain] (37.center) to (39.center);
		\draw [style=Plain] (38) to (22.center);
		\draw [style=DecorationWire, in=-60, out=180, looseness=1.25] (21.center) to (38);
		\draw [style=Plain, in=75, out=180] (41.center) to (43);
		\draw [style=Plain] (41.center) to (44.center);
		\draw [style=Plain] (43) to (42.center);
		\draw [style=DecorationWire] (49.center) to (50.center);
		\draw [style=DecorationWire, in=180, out=-75] (43) to (49.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/decfun/category/tensor/definition/unit/identity.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-3.75, 1.25) {};
		\node [style=none] (1) at (-3.75, -0.75) {};
		\node [style=none] (2) at (-7.75, 0.25) {};
		\node [style=DecPlainNode] (3) at (-5.75, 0.25) {};
		\node [style=Label] (4) at (-8.25, 0.25) {$\idfun$};
		\node [style=Label] (6) at (-3, -0.75) {$\writerShort$};
		\node [style=Label] (7) at (-3.25, 1.25) {$\idfun$};
		\node [style=none] (8) at (-3.75, -0.75) {};
		\node [style=none] (9) at (-9, 2) {};
		\node [style=none] (10) at (9, 2) {};
		\node [style=none] (11) at (9, -2) {};
		\node [style=none] (12) at (-9, -2) {};
		\node [style=none] (13) at (6.75, 1) {};
		\node [style=none] (14) at (6.75, -1) {};
		\node [style=Label] (15) at (2.75, 1) {$\idfun$};
		\node [style=Label] (16) at (7.75, -1) {$\writerShort$};
		\node [style=Label] (17) at (7.5, 1) {$\idfun$};
		\node [style=none] (18) at (3.25, 1) {};
		\node [style=ComonadNode] (19) at (5, -1) {};
		\node [style=Def] (20) at (0, 0) {$\overunderset{def}{}{\equiv}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=DecorationWire, in=-75, out=180] (1.center) to (3);
		\draw [style=Highlight, in=75, out=180] (0.center) to (3);
		\draw [style=Highlight] (3) to (2.center);
		\draw [style=DecorationWire] (1.center) to (8.center);
		\draw [style=Frame] (11.center) to (10.center);
		\draw [style=Frame] (10.center) to (9.center);
		\draw [style=Frame] (9.center) to (12.center);
		\draw [style=Frame] (12.center) to (11.center);
		\draw [style=DecorationWire] (19) to (14.center);
		\draw [style=Highlight] (18.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/decfun/components/comultiplication.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (2, 1) {};
		\node [style=none] (3) at (2, -1) {};
		\node [style=none] (4) at (-2, 0) {};
		\node [style=DecPlainNode] (6) at (0, 0) {};
		\node [style=Label] (7) at (-2.5, 0) {$T$};
		\node [style=Label] (8) at (2.5, 1) {$T$};
		\node [style=Label] (9) at (2.75, -1) {$\writerShort$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=DecorationWire, in=-75, out=180] (3.center) to (6);
		\draw [style=Plain, in=75, out=180] (2.center) to (6);
		\draw [style=Plain] (6) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/decmon/axioms/butterfly.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Equals] (22) at (0, 0) {$=$};
		\node [style=none] (23) at (13, -3) {};
		\node [style=none] (24) at (-12, -3) {};
		\node [style=none] (25) at (13, 3) {};
		\node [style=none] (26) at (-12, 3) {};
		\node [style=none] (27) at (-2.5, 1.5) {};
		\node [style=none] (28) at (-2.5, -1.5) {};
		\node [style=DecMonNode] (29) at (-4.5, 0) {};
		\node [style=none] (30) at (-9.5, 1.5) {};
		\node [style=none] (31) at (-9.5, -1.5) {};
		\node [style=MonadNode] (32) at (-7.5, 0) {};
		\node [style=none] (33) at (-10.5, 1.5) {$T$};
		\node [style=none] (34) at (-10.5, -1.5) {$T$};
		\node [style=none] (35) at (-1.5, -1.5) {$\writerShort$};
		\node [style=none] (36) at (-1.5, 1.5) {$T$};
		\node [style=none] (37) at (5.5, -2.75) {};
		\node [style=none] (38) at (2.5, -1.5) {};
		\node [style=none] (39) at (5.5, 2.75) {};
		\node [style=none] (40) at (2.5, 1.5) {};
		\node [style=DecMonNode] (41) at (4, 1.5) {};
		\node [style=none] (42) at (7.5, 2.75) {};
		\node [style=DecMonNode] (43) at (4, -1.5) {};
		\node [style=MonadNode] (44) at (9, 1.5) {};
		\node [style=none] (45) at (7.5, -2.75) {};
		\node [style=ComonadNode] (46) at (9, -1.5) {};
		\node [style=none] (47) at (10.5, -1.5) {};
		\node [style=none] (48) at (10.5, 1.5) {};
		\node [style=none] (49) at (1.5, 1.5) {$T$};
		\node [style=none] (50) at (1.5, -1.5) {$T$};
		\node [style=none] (52) at (11.5, 1.5) {$T$};
		\node [style=none] (53) at (11.5, -1.5) {$\writerShort$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Frame] (26.center) to (25.center);
		\draw [style=Frame] (25.center) to (23.center);
		\draw [style=Frame] (23.center) to (24.center);
		\draw [style=Frame] (24.center) to (26.center);
		\draw [style=DecorationWire, in=-75, out=180] (28.center) to (29);
		\draw [style=MonadWire, in=75, out=180] (27.center) to (29);
		\draw [style=MonadWire, in=-105, out=0] (31.center) to (32);
		\draw [style=MonadWire, in=105, out=0] (30.center) to (32);
		\draw [style=MonadWire] (29) to (32);
		\draw [style=MonadWire, in=75, out=180] (39.center) to (41);
		\draw [style=MonadWire, in=-105, out=75] (43) to (44);
		\draw [style=MonadWire, in=105, out=0] (42.center) to (44);
		\draw [style=DecorationWire, in=-105, out=0] (45.center) to (46);
		\draw [style=DecorationWire] (37.center) to (45.center);
		\draw [style=MonadWire] (39.center) to (42.center);
		\draw [style=MonadWire] (44) to (48.center);
		\draw [style=DecorationWire] (46) to (47.center);
		\draw [style=DecorationWire, in=-75, out=105] (46) to (41);
		\draw [style=MonadWire] (41) to (40.center);
		\draw [style=MonadWire] (43) to (38.center);
		\draw [style=DecorationWire, in=-75, out=180] (37.center) to (43);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/decmon/axioms/unit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Equals] (22) at (0, 0) {$=$};
		\node [style=none] (23) at (10, -3) {};
		\node [style=none] (24) at (-10, -3) {};
		\node [style=none] (25) at (10, 3) {};
		\node [style=none] (26) at (-10, 3) {};
		\node [style=MonadNode] (27) at (-7, 0) {};
		\node [style=none] (28) at (-3, 1) {};
		\node [style=none] (29) at (-3, -1) {};
		\node [style=DecMonNode] (30) at (-5, 0) {};
		\node [style=none] (31) at (4, 1) {};
		\node [style=none] (32) at (4, -1) {};
		\node [style=ComonadNode] (33) at (2, -1) {};
		\node [style=MonadNode] (34) at (2, 1) {};
		\node [style=none] (35) at (-2, -1) {$\writerShort$};
		\node [style=none] (36) at (-2, 1) {$T$};
		\node [style=none] (37) at (4.75, -1) {$\writerShort$};
		\node [style=none] (38) at (4.75, 1) {$T$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Frame] (26.center) to (25.center);
		\draw [style=Frame] (25.center) to (23.center);
		\draw [style=Frame] (23.center) to (24.center);
		\draw [style=Frame] (24.center) to (26.center);
		\draw [style=DecorationWire, in=-75, out=180] (29.center) to (30);
		\draw [style=MonadWire, in=75, out=180] (28.center) to (30);
		\draw [style=MonadWire] (30) to (27);
		\draw [style=MonadWire] (34) to (31.center);
		\draw [style=DecorationWire] (33) to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/dtf/axioms/law.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Equals] (22) at (0, 0) {$=$};
		\node [style=none] (23) at (12, -3) {};
		\node [style=none] (24) at (-12, -3) {};
		\node [style=none] (25) at (12, 4) {};
		\node [style=none] (26) at (-12, 4) {};
		\node [style=none] (27) at (-10.25, 0) {};
		\node [style=none] (28) at (-10.25, -2) {};
		\node [style=none] (29) at (-4.75, 3) {};
		\node [style=MonadNode] (30) at (-4.75, 0) {};
		\node [style=none] (31) at (-2.75, 1) {};
		\node [style=none] (32) at (-2.75, -1) {};
		\node [style=DecPlainNode] (33) at (-4.75, 0) {};
		\node [style=none] (34) at (-11, 0) {$T$};
		\node [style=none] (35) at (-11, -2) {$F$};
		\node [style=none] (36) at (-2.75, 3) {};
		\node [style=none] (37) at (-2, 1) {$T$};
		\node [style=none] (38) at (-2, -1) {$W$};
		\node [style=none] (39) at (-2, 3) {$F$};
		\node [style=none] (40) at (2.75, 0) {};
		\node [style=none] (41) at (5, -2) {};
		\node [style=none] (42) at (10, 3) {};
		\node [style=none] (43) at (6.75, 1) {};
		\node [style=none] (44) at (6.75, -1) {};
		\node [style=DecPlainNode] (45) at (4.75, 0) {};
		\node [style=none] (46) at (10, -1) {};
		\node [style=none] (47) at (10, 1) {};
		\node [style=none] (48) at (2, 0) {$T$};
		\node [style=none] (49) at (2, -2) {$F$};
		\node [style=none] (50) at (10.75, 1) {$T$};
		\node [style=none] (51) at (10.75, -1) {$W$};
		\node [style=none] (52) at (10.75, 3) {$F$};
		\node [style=none] (53) at (2.75, -2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Frame] (26.center) to (25.center);
		\draw [style=Frame] (25.center) to (23.center);
		\draw [style=Frame] (23.center) to (24.center);
		\draw [style=Frame] (24.center) to (26.center);
		\draw [style=ApplicativeWire, in=180, out=0] (28.center) to (29.center);
		\draw [style=DecorationWire, in=-75, out=180] (32.center) to (33);
		\draw [style=Plain, in=75, out=-180] (31.center) to (33);
		\draw [style=Plain] (27.center) to (33);
		\draw [style=ApplicativeWire] (29.center) to (36.center);
		\draw [style=ApplicativeWire, in=180, out=0] (41.center) to (42.center);
		\draw [style=DecorationWire, in=-75, out=180] (44.center) to (45);
		\draw [style=Plain, in=75, out=180] (43.center) to (45);
		\draw [style=Plain] (40.center) to (45);
		\draw [style=Plain] (43.center) to (47.center);
		\draw [style=DecorationWire] (44.center) to (46.center);
		\draw [style=ApplicativeWire] (53.center) to (41.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/dtm/components/binddt.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-5, 0.5) {};
		\node [style=none] (3) at (-5, -1) {};
		\node [style=none] (4) at (5, -1) {};
		\node [style=MonadNode] (5) at (3, 0.5) {};
		\node [style=none] (7) at (-5.75, -1) {$A$};
		\node [style=none] (8) at (5.75, -1) {$B$};
		\node [style=DecMonNode] (9) at (-3, 0.5) {};
		\node [style=none] (10) at (0, 1.75) {};
		\node [style=none] (11) at (5, 0.5) {};
		\node [style=none] (12) at (-5.75, 0.5) {$T$};
		\node [style=none] (15) at (-0.25, -1) {};
		\node [style=none] (16) at (-0.25, -0.5) {};
		\node [style=Two Input Box] (17) at (0, -0.5) {$f$};
		\node [style=none] (18) at (0.25, -1) {};
		\node [style=none] (19) at (0.25, -0.5) {};
		\node [style=none] (20) at (5.75, 0.5) {$T$};
		\node [style=none] (21) at (3, 2) {};
		\node [style=none] (22) at (1, 0) {};
		\node [style=none] (23) at (5.75, 2) {$F$};
		\node [style=none] (24) at (0.25, 0) {};
		\node [style=none] (25) at (5, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=MonadWire] (1.center) to (9);
		\draw [style=MonadWire, in=180, out=90, looseness=0.75] (9) to (10.center);
		\draw [style=MonadWire, in=90, out=0, looseness=0.75] (10.center) to (5);
		\draw [style=MonadWire] (5) to (11.center);
		\draw [style=Plain] (3.center) to (15.center);
		\draw [style=DecorationWire, in=180, out=-90, looseness=0.50] (9) to (16.center);
		\draw [style=Plain, in=180, out=0, looseness=0.50] (18.center) to (4.center);
		\draw [style=MonadWire, in=-90, out=0, looseness=0.50] (19.center) to (5);
		\draw [style=ApplicativeWire, in=180, out=0, looseness=0.75] (22.center) to (21.center);
		\draw [style=ApplicativeWire] (24.center) to (22.center);
		\draw [style=ApplicativeWire] (21.center) to (25.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/dtm/misc/decfun/associativity.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Equals] (22) at (0, 0) {$=$};
		\node [style=none] (23) at (-11, -3) {};
		\node [style=none] (24) at (11, -3) {};
		\node [style=none] (25) at (-11, 3) {};
		\node [style=none] (26) at (11, 3) {};
		\node [style=ComonadNode] (27) at (7, -1) {};
		\node [style=none] (28) at (9, -2) {};
		\node [style=none] (29) at (9, 0) {};
		\node [style=DecMonNode] (30) at (5, 0.5) {};
		\node [style=none] (31) at (8, 2) {};
		\node [style=none] (32) at (3, 0.5) {};
		\node [style=none] (33) at (9, 2) {};
		\node [style=none] (34) at (10, 2) {$T$};
		\node [style=none] (37) at (2, 0.5) {$T$};
		\node [style=DecMonNode] (38) at (-5, 1) {};
		\node [style=none] (39) at (-3, 2) {};
		\node [style=none] (40) at (-3, 0) {};
		\node [style=DecMonNode] (41) at (-7, -0.5) {};
		\node [style=none] (42) at (-4, -2) {};
		\node [style=none] (43) at (-9, -0.5) {};
		\node [style=none] (44) at (-3, -2) {};
		\node [style=none] (46) at (-2, 0) {$\writerShort$};
		\node [style=none] (47) at (-2, 2) {$T$};
		\node [style=none] (48) at (-10, -0.5) {$T$};
		\node [style=none] (49) at (-2, -2) {$\writerShort$};
		\node [style=none] (50) at (10, 0) {$\writerShort$};
		\node [style=none] (51) at (10, -2) {$\writerShort$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Frame] (26.center) to (25.center);
		\draw [style=Frame] (25.center) to (23.center);
		\draw [style=Frame] (23.center) to (24.center);
		\draw [style=Frame] (24.center) to (26.center);
		\draw [style=MonadWire] (30) to (32.center);
		\draw [style=MonadWire] (31.center) to (33.center);
		\draw [style=MonadWire, in=75, out=180] (31.center) to (30);
		\draw [style=DecorationWire, in=60, out=180, looseness=0.75] (29.center) to (27);
		\draw [style=DecorationWire, in=-60, out=180, looseness=0.75] (28.center) to (27);
		\draw [style=DecorationWire, in=-90, out=180] (27) to (30);
		\draw [style=MonadWire] (41) to (43.center);
		\draw [style=DecorationWire] (42.center) to (44.center);
		\draw [style=DecorationWire, in=-75, out=180] (42.center) to (41);
		\draw [style=DecorationWire, in=-60, out=180, looseness=0.75] (40.center) to (38);
		\draw [style=MonadWire, in=60, out=180, looseness=0.75] (39.center) to (38);
		\draw [style=MonadWire, in=90, out=180] (38) to (41);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/dtm/misc/decfun/identity_r.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (3, 0) {};
		\node [style=none] (1) at (8, 0) {};
		\node [style=none] (2) at (-10, 0) {$T$};
		\node [style=none] (3) at (9, 0) {$T$};
		\node [style=Equals] (15) at (0, 0) {$=$};
		\node [style=none] (16) at (-11, -3) {};
		\node [style=none] (17) at (10, -3) {};
		\node [style=none] (18) at (-11, 3) {};
		\node [style=none] (19) at (10, 3) {};
		\node [style=ComonadNode] (20) at (-5, -1) {};
		\node [style=none] (21) at (-9, 0) {};
		\node [style=DecMonNode] (22) at (-7, 0) {};
		\node [style=none] (23) at (-5, 1) {};
		\node [style=none] (24) at (-2, 1) {$T$};
		\node [style=none] (25) at (2, 0) {$T$};
		\node [style=none] (26) at (-3, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=MonadWire] (0.center) to (1.center);
		\draw [style=Frame] (19.center) to (18.center);
		\draw [style=Frame] (18.center) to (16.center);
		\draw [style=Frame] (16.center) to (17.center);
		\draw [style=Frame] (17.center) to (19.center);
		\draw [style=DecorationWire, in=-75, out=180] (20) to (22);
		\draw [style=MonadWire, in=75, out=180] (23.center) to (22);
		\draw [style=MonadWire] (22) to (21.center);
		\draw [style=MonadWire] (23.center) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/dtm/misc/dectrav/law.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Equals] (22) at (0, 0) {$=$};
		\node [style=none] (23) at (12, -3) {};
		\node [style=none] (24) at (-12, -3) {};
		\node [style=none] (25) at (12, 4) {};
		\node [style=none] (26) at (-12, 4) {};
		\node [style=none] (27) at (-10.25, 0) {};
		\node [style=none] (28) at (-10.25, -2) {};
		\node [style=none] (29) at (-4.75, 3) {};
		\node [style=MonadNode] (30) at (-4.75, 0) {};
		\node [style=none] (31) at (-2.75, 1) {};
		\node [style=none] (32) at (-2.75, -1) {};
		\node [style=DecMonNode] (33) at (-4.75, 0) {};
		\node [style=none] (34) at (-11, 0) {$T$};
		\node [style=none] (35) at (-11, -2) {$F$};
		\node [style=none] (36) at (-2.75, 3) {};
		\node [style=none] (37) at (-2, 1) {$T$};
		\node [style=none] (38) at (-2, -1) {$W$};
		\node [style=none] (39) at (-2, 3) {$F$};
		\node [style=none] (40) at (2.75, 0) {};
		\node [style=none] (41) at (5, -2) {};
		\node [style=none] (42) at (10, 3) {};
		\node [style=none] (43) at (6.75, 1) {};
		\node [style=none] (44) at (6.75, -1) {};
		\node [style=DecMonNode] (45) at (4.75, 0) {};
		\node [style=none] (46) at (10, -1) {};
		\node [style=none] (47) at (10, 1) {};
		\node [style=none] (48) at (2, 0) {$T$};
		\node [style=none] (49) at (2, -2) {$F$};
		\node [style=none] (50) at (10.75, 1) {$T$};
		\node [style=none] (51) at (10.75, -1) {$W$};
		\node [style=none] (52) at (10.75, 3) {$F$};
		\node [style=none] (53) at (2.75, -2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Frame] (26.center) to (25.center);
		\draw [style=Frame] (25.center) to (23.center);
		\draw [style=Frame] (23.center) to (24.center);
		\draw [style=Frame] (24.center) to (26.center);
		\draw [style=ApplicativeWire, in=180, out=0] (28.center) to (29.center);
		\draw [style=DecorationWire, in=-75, out=180] (32.center) to (33);
		\draw [style=MonadWire, in=75, out=-180] (31.center) to (33);
		\draw [style=MonadWire] (27.center) to (33);
		\draw [style=ApplicativeWire] (29.center) to (36.center);
		\draw [style=ApplicativeWire, in=180, out=0] (41.center) to (42.center);
		\draw [style=DecorationWire, in=-75, out=180] (44.center) to (45);
		\draw [style=MonadWire, in=75, out=180] (43.center) to (45);
		\draw [style=MonadWire] (40.center) to (45);
		\draw [style=MonadWire] (43.center) to (47.center);
		\draw [style=DecorationWire] (44.center) to (46.center);
		\draw [style=ApplicativeWire] (53.center) to (41.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/dtm/misc/ops/comultiplication.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (2, 1) {};
		\node [style=none] (3) at (2, -1) {};
		\node [style=none] (4) at (-2, 0) {};
		\node [style=DecMonNode] (6) at (0, 0) {};
		\node [style=none] (7) at (-3, 0) {$T$};
		\node [style=none] (8) at (3, 1) {$T$};
		\node [style=none] (9) at (3, -1) {$\writerShort$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=DecorationWire, in=-75, out=180] (3.center) to (6);
		\draw [style=MonadWire, in=75, out=180] (2.center) to (6);
		\draw [style=MonadWire] (6) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/dtm/misc/ops/distribute.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-3, 0) {};
		\node [style=none] (1) at (3, 0) {};
		\node [style=none] (2) at (-3, -1) {};
		\node [style=none] (3) at (3, 1) {};
		\node [style=none] (4) at (-3.5, 0) {$T$};
		\node [style=none] (5) at (-3.5, -1) {$F$};
		\node [style=none] (6) at (3.5, 1) {$F$};
		\node [style=none] (7) at (3.5, 0) {$T$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=MonadWire] (0.center) to (1.center);
		\draw [style=ApplicativeWire, in=180, out=0] (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/dtm/misc/ops/map.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (3, 1) {};
		\node [style=none] (4) at (-3, 1) {};
		\node [style=none] (8) at (3.75, 1) {$T$};
		\node [style=none] (10) at (-3.75, 1) {$T$};
		\node [style=none] (11) at (-3, -1) {};
		\node [style=none] (12) at (3, -1) {};
		\node [style=none] (13) at (-3.75, -1) {$A$};
		\node [style=none] (14) at (3.75, -1) {$B$};
		\node [style=Box] (15) at (0, -1) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=MonadWire] (2.center) to (4.center);
		\draw [style=Plain] (11.center) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/dtm/misc/trav/composition.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Equals] (22) at (0, 0) {$=$};
		\node [style=none] (23) at (13, -3) {};
		\node [style=none] (24) at (-13, -3) {};
		\node [style=none] (25) at (13, 4) {};
		\node [style=none] (26) at (-13, 4) {};
		\node [style=none] (39) at (-11.5, 0) {};
		\node [style=none] (40) at (-2.5, 0) {};
		\node [style=none] (41) at (-11.5, -1) {};
		\node [style=none] (42) at (-5.5, 3) {};
		\node [style=none] (43) at (-8.5, -2.25) {};
		\node [style=none] (44) at (-2.5, 2) {};
		\node [style=none] (45) at (-8.5, 1) {};
		\node [style=none] (46) at (-10.5, 1) {};
		\node [style=none] (47) at (-10.5, -1) {};
		\node [style=none] (48) at (-8.5, -1) {};
		\node [style=none] (49) at (-4.5, 1) {};
		\node [style=none] (50) at (-6.5, 1) {};
		\node [style=none] (51) at (-6.5, -1) {};
		\node [style=none] (52) at (-4.5, -1) {};
		\node [style=none] (53) at (-11.5, -2.25) {};
		\node [style=none] (54) at (-2.5, 3) {};
		\node [style=none] (55) at (-12.25, 0) {$T$};
		\node [style=none] (56) at (-2, 0) {$T$};
		\node [style=none] (57) at (-12.25, -1) {$F$};
		\node [style=none] (58) at (-12.25, -2.25) {$G$};
		\node [style=none] (59) at (-2, 3) {$F$};
		\node [style=none] (60) at (-2, 2) {$G$};
		\node [style=none] (61) at (2.75, 0) {};
		\node [style=none] (62) at (10.5, 0) {};
		\node [style=none] (63) at (2.75, -1) {};
		\node [style=none] (64) at (10.5, 2) {};
		\node [style=none] (65) at (2.75, -2) {};
		\node [style=none] (66) at (10.5, 1) {};
		\node [style=none] (67) at (5, 1) {};
		\node [style=none] (68) at (8.5, 1) {};
		\node [style=none] (69) at (8.5, -1) {};
		\node [style=none] (70) at (5, -1) {};
		\node [style=none] (71) at (2, -1) {$F$};
		\node [style=none] (72) at (2, -2) {$G$};
		\node [style=none] (73) at (11.25, 2) {$F$};
		\node [style=none] (74) at (11.25, 1) {$G$};
		\node [style=none] (75) at (2, 0) {$T$};
		\node [style=none] (76) at (11.25, 0) {$T$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Frame] (26.center) to (25.center);
		\draw [style=Frame] (25.center) to (23.center);
		\draw [style=Frame] (23.center) to (24.center);
		\draw [style=Frame] (24.center) to (26.center);
		\draw [style=MonadWire] (39.center) to (40.center);
		\draw [style=ApplicativeWire, in=180, out=0] (41.center) to (42.center);
		\draw [style=ApplicativeWire, in=180, out=0] (43.center) to (44.center);
		\draw [style=Highlight] (46.center) to (47.center);
		\draw [style=Highlight] (46.center) to (45.center);
		\draw [style=Highlight] (45.center) to (48.center);
		\draw [style=Highlight] (48.center) to (47.center);
		\draw [style=Highlight, in=90, out=-90] (50.center) to (51.center);
		\draw [style=Highlight] (50.center) to (49.center);
		\draw [style=Highlight] (49.center) to (52.center);
		\draw [style=Highlight] (52.center) to (51.center);
		\draw [style=ApplicativeWire] (53.center) to (43.center);
		\draw [style=ApplicativeWire] (42.center) to (54.center);
		\draw [style=MonadWire, in=180, out=0] (61.center) to (62.center);
		\draw [style=ApplicativeWire, in=180, out=0] (63.center) to (64.center);
		\draw [style=ApplicativeWire, in=180, out=0] (65.center) to (66.center);
		\draw [style=Highlight] (67.center) to (70.center);
		\draw [style=Highlight] (70.center) to (69.center);
		\draw [style=Highlight] (69.center) to (68.center);
		\draw [style=Highlight] (68.center) to (67.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/dtm/misc/trav/homomorphism.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Equals] (22) at (0, 0) {$=$};
		\node [style=none] (23) at (11, -3) {};
		\node [style=none] (24) at (-11, -3) {};
		\node [style=none] (25) at (11, 3) {};
		\node [style=none] (26) at (-11, 3) {};
		\node [style=none] (39) at (-9.75, 0) {};
		\node [style=none] (40) at (-2.75, 0) {};
		\node [style=Box] (41) at (-7.75, -1) {$\phi$};
		\node [style=none] (42) at (-4.75, 1) {};
		\node [style=none] (43) at (-9.75, -1) {};
		\node [style=none] (44) at (-2.75, 1) {};
		\node [style=none] (45) at (-10.5, 0) {$T$};
		\node [style=none] (46) at (-10.5, -1) {$F$};
		\node [style=none] (47) at (-2, 1) {$G$};
		\node [style=none] (48) at (-2, 0) {$T$};
		\node [style=none] (49) at (2.75, 0) {};
		\node [style=none] (50) at (9.75, 0) {};
		\node [style=Box] (51) at (7.75, 1) {$\phi$};
		\node [style=none] (52) at (9.75, 1) {};
		\node [style=none] (53) at (4.75, -1) {};
		\node [style=none] (54) at (2.75, -1) {};
		\node [style=none] (55) at (2, 0) {$T$};
		\node [style=none] (56) at (2, -1) {$F$};
		\node [style=none] (57) at (10.5, 1) {$G$};
		\node [style=none] (58) at (10.5, 0) {$T$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Frame] (26.center) to (25.center);
		\draw [style=Frame] (25.center) to (23.center);
		\draw [style=Frame] (23.center) to (24.center);
		\draw [style=Frame] (24.center) to (26.center);
		\draw [style=MonadWire] (39.center) to (40.center);
		\draw [style=ApplicativeWire, in=180, out=0] (41) to (42.center);
		\draw [style=ApplicativeWire] (43.center) to (41);
		\draw [style=ApplicativeWire] (42.center) to (44.center);
		\draw [style=MonadWire] (49.center) to (50.center);
		\draw [style=ApplicativeWire, in=180, out=0] (51) to (52.center);
		\draw [style=ApplicativeWire, in=180, out=0] (53.center) to (51);
		\draw [style=ApplicativeWire] (54.center) to (53.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/dtm/misc/trav/identity.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Equals] (22) at (0, 0) {$=$};
		\node [style=none] (23) at (11, -3) {};
		\node [style=none] (24) at (-11, -3) {};
		\node [style=none] (25) at (11, 3) {};
		\node [style=none] (26) at (-11, 3) {};
		\node [style=none] (27) at (-8.75, 0) {};
		\node [style=none] (28) at (-1.75, 0) {};
		\node [style=none] (29) at (-8.75, -1) {};
		\node [style=none] (30) at (-1.75, 1) {};
		\node [style=none] (31) at (-9.5, 0) {$T$};
		\node [style=none] (32) at (-1, 0) {$T$};
		\node [style=none] (33) at (-9.5, -1) {$\idfun$};
		\node [style=none] (34) at (-1, 1) {$\idfun$};
		\node [style=none] (35) at (8.75, 0) {};
		\node [style=none] (36) at (1.75, 0) {};
		\node [style=none] (37) at (9.5, 0) {$T$};
		\node [style=none] (38) at (1, 0) {$T$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Frame] (26.center) to (25.center);
		\draw [style=Frame] (25.center) to (23.center);
		\draw [style=Frame] (23.center) to (24.center);
		\draw [style=Frame] (24.center) to (26.center);
		\draw [style=MonadWire] (27.center) to (28.center);
		\draw [style=Identity, in=180, out=0] (29.center) to (30.center);
		\draw [style=MonadWire] (35.center) to (36.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/monad/axioms/associativity.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=MonadNode] (0) at (-6.5, 1) {};
		\node [style=none] (1) at (-8.5, 2) {};
		\node [style=none] (2) at (-8.5, 0) {};
		\node [style=MonadNode] (3) at (-4.5, -0.5) {};
		\node [style=none] (4) at (-7.5, -2) {};
		\node [style=none] (5) at (-2.5, -0.5) {};
		\node [style=none] (6) at (-8.5, -2) {};
		\node [style=Label] (7) at (-9, -2) {$T$};
		\node [style=Label] (8) at (-9, 0) {$T$};
		\node [style=Label] (9) at (-9, 2) {$T$};
		\node [style=Label] (10) at (-2, -0.5) {$T$};
		\node [style=MonadNode] (11) at (4.5, -1) {};
		\node [style=none] (12) at (2.5, -2) {};
		\node [style=none] (13) at (2.5, 0) {};
		\node [style=MonadNode] (14) at (6.5, 0.5) {};
		\node [style=none] (15) at (3.5, 2) {};
		\node [style=none] (16) at (8.5, 0.5) {};
		\node [style=none] (17) at (2.5, 2) {};
		\node [style=Label] (18) at (2, 2) {$T$};
		\node [style=Label] (19) at (2, 0) {$T$};
		\node [style=Label] (20) at (2, -2) {$T$};
		\node [style=Label] (21) at (9, 0.5) {$T$};
		\node [style=Equals] (22) at (0, 0) {$=$};
		\node [style=none] (23) at (10, -2) {};
		\node [style=none] (24) at (-10, -2) {};
		\node [style=none] (25) at (10, 2) {};
		\node [style=none] (26) at (-10, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=MonadWire] (3) to (5.center);
		\draw [style=MonadWire] (4.center) to (6.center);
		\draw [style=MonadWire, in=-105, out=0] (4.center) to (3);
		\draw [style=MonadWire, in=-120, out=0, looseness=0.75] (2.center) to (0);
		\draw [style=MonadWire, in=120, out=0, looseness=0.75] (1.center) to (0);
		\draw [style=MonadWire, in=90, out=0] (0) to (3);
		\draw [style=MonadWire] (14) to (16.center);
		\draw [style=MonadWire] (15.center) to (17.center);
		\draw [style=MonadWire, in=105, out=0] (15.center) to (14);
		\draw [style=MonadWire, in=120, out=0, looseness=0.75] (13.center) to (11);
		\draw [style=MonadWire, in=-120, out=0, looseness=0.75] (12.center) to (11);
		\draw [style=MonadWire, in=-90, out=0] (11) to (14);
		\draw [style=Frame] (26.center) to (25.center);
		\draw [style=Frame] (25.center) to (23.center);
		\draw [style=Frame] (23.center) to (24.center);
		\draw [style=Frame] (24.center) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/monad/axioms/identity_all.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (2.5, 0) {};
		\node [style=none] (1) at (-2.5, 0) {};
		\node [style=Label] (2) at (3, 0) {$T$};
		\node [style=Label] (3) at (-3, 0) {$T$};
		\node [style=MonadNode] (5) at (-10.5, 1) {};
		\node [style=none] (6) at (-6.5, 0) {};
		\node [style=MonadNode] (7) at (-8.5, 0) {};
		\node [style=none] (8) at (-10.5, -1) {};
		\node [style=none] (9) at (-12, -1) {};
		\node [style=Label] (10) at (-6, 0) {$T$};
		\node [style=Label] (11) at (-12.5, -1) {$T$};
		\node [style=Equals] (12) at (-4.5, 0) {$=$};
		\node [style=Equals] (13) at (4.5, 0) {$=$};
		\node [style=MonadNode] (15) at (8, -1) {};
		\node [style=none] (16) at (11.5, 0) {};
		\node [style=MonadNode] (17) at (10, 0) {};
		\node [style=none] (18) at (8.5, 1) {};
		\node [style=none] (19) at (6.5, 1) {};
		\node [style=Label] (20) at (12, 0) {$T$};
		\node [style=Label] (21) at (6, 1) {$T$};
		\node [style=none] (23) at (13, -3) {};
		\node [style=none] (24) at (-13, -3) {};
		\node [style=none] (25) at (13, 3) {};
		\node [style=none] (26) at (-13, 3) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=MonadWire] (0.center) to (1.center);
		\draw [style=MonadWire, in=105, out=0] (5) to (7);
		\draw [style=MonadWire, in=-105, out=0] (8.center) to (7);
		\draw [style=MonadWire] (9.center) to (8.center);
		\draw [style=MonadWire, in=-105, out=0] (15) to (17);
		\draw [style=MonadWire, in=105, out=0] (18.center) to (17);
		\draw [style=MonadWire] (19.center) to (18.center);
		\draw [style=Frame] (26.center) to (25.center);
		\draw [style=Frame] (25.center) to (23.center);
		\draw [style=Frame] (23.center) to (24.center);
		\draw [style=Frame] (24.center) to (26.center);
		\draw [style=MonadWire] (17) to (16.center);
		\draw [style=MonadWire] (7) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/monad/axioms/identity_l.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (8.5, 0) {};
		\node [style=none] (1) at (2.5, 0) {};
		\node [style=Label] (2) at (9, 0) {$T$};
		\node [style=Label] (3) at (2, 0) {$T$};
		\node [style=MonadNode] (5) at (-6.5, 1) {};
		\node [style=none] (6) at (-2.5, 0) {};
		\node [style=MonadNode] (7) at (-4.5, 0) {};
		\node [style=none] (8) at (-6.5, -1) {};
		\node [style=none] (9) at (-8.5, -1) {};
		\node [style=Label] (10) at (-2, 0) {$T$};
		\node [style=Label] (11) at (-9, -1) {$T$};
		\node [style=Equals] (12) at (0, 0) {$=$};
		\node [style=none] (13) at (10, -2) {};
		\node [style=none] (14) at (-10, -2) {};
		\node [style=none] (15) at (10, 2) {};
		\node [style=none] (16) at (-10, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=MonadWire] (0.center) to (1.center);
		\draw [style=MonadWire, in=105, out=0] (5) to (7);
		\draw [style=MonadWire, in=-105, out=0] (8.center) to (7);
		\draw [style=MonadWire] (9.center) to (8.center);
		\draw [style=Frame] (16.center) to (15.center);
		\draw [style=Frame] (15.center) to (13.center);
		\draw [style=Frame] (13.center) to (14.center);
		\draw [style=Frame] (14.center) to (16.center);
		\draw [style=MonadWire] (7) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/monad/axioms/identity_r.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (8.5, 0) {};
		\node [style=none] (1) at (2.5, 0) {};
		\node [style=Label] (2) at (9, 0) {$T$};
		\node [style=Label] (3) at (2, 0) {$T$};
		\node [style=MonadNode] (5) at (-6.5, -1) {};
		\node [style=none] (6) at (-2.5, 0) {};
		\node [style=MonadNode] (7) at (-4.5, 0) {};
		\node [style=none] (8) at (-6.5, 1) {};
		\node [style=none] (9) at (-8.5, 1) {};
		\node [style=Label] (10) at (-2, 0) {$T$};
		\node [style=Label] (11) at (-9, 1) {$T$};
		\node [style=Equals] (15) at (0, 0) {$=$};
		\node [style=none] (16) at (10, -2) {};
		\node [style=none] (17) at (-10, -2) {};
		\node [style=none] (18) at (10, 2) {};
		\node [style=none] (19) at (-10, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=MonadWire] (0.center) to (1.center);
		\draw [style=MonadWire, in=-105, out=0] (5) to (7);
		\draw [style=MonadWire, in=105, out=0] (8.center) to (7);
		\draw [style=MonadWire] (9.center) to (8.center);
		\draw [style=Frame] (19.center) to (18.center);
		\draw [style=Frame] (18.center) to (16.center);
		\draw [style=Frame] (16.center) to (17.center);
		\draw [style=Frame] (17.center) to (19.center);
		\draw [style=MonadWire] (7) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/monad/ops/multiplication.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (-2, 1) {};
		\node [style=none] (3) at (-2, -1) {};
		\node [style=none] (4) at (2, 0) {};
		\node [style=MonadNode] (6) at (0, 0) {};
		\node [style=Label] (7) at (-2.5, -1) {$T$};
		\node [style=Label] (8) at (-2.5, 1) {$T$};
		\node [style=Label] (10) at (2.5, 0) {$T$};
		\node [style=none] (11) at (-3, 2) {};
		\node [style=none] (12) at (3, 2) {};
		\node [style=none] (13) at (3, -2) {};
		\node [style=none] (14) at (-3, -2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=MonadWire, in=-105, out=0, looseness=0.75] (3.center) to (6);
		\draw [style=MonadWire, in=105, out=0, looseness=0.75] (2.center) to (6);
		\draw [style=MonadWire] (6) to (4.center);
		\draw [style=Frame] (13.center) to (12.center);
		\draw [style=Frame] (12.center) to (11.center);
		\draw [style=Frame] (11.center) to (14.center);
		\draw [style=Frame] (14.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/monad/ops/unit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=MonadNode] (0) at (-1, 0) {};
		\node [style=none] (3) at (1, 0) {};
		\node [style=Label] (5) at (1.5, 0) {$T$};
		\node [style=none] (13) at (-2, 2) {};
		\node [style=none] (14) at (2, 2) {};
		\node [style=none] (15) at (2, -2) {};
		\node [style=none] (16) at (-2, -2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=MonadWire, in=-180, out=0] (0) to (3.center);
		\draw [style=Frame] (15.center) to (14.center);
		\draw [style=Frame] (14.center) to (13.center);
		\draw [style=Frame] (13.center) to (16.center);
		\draw [style=Frame] (16.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/travfun/axioms/composition.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Equals] (22) at (0, 0) {$=$};
		\node [style=none] (23) at (13, -3) {};
		\node [style=none] (24) at (-13, -3) {};
		\node [style=none] (25) at (13, 4) {};
		\node [style=none] (26) at (-13, 4) {};
		\node [style=none] (39) at (2.25, 0) {};
		\node [style=none] (40) at (11.25, 0) {};
		\node [style=none] (41) at (2.25, -1) {};
		\node [style=none] (42) at (8.25, 3) {};
		\node [style=none] (43) at (5.25, -2.25) {};
		\node [style=none] (44) at (11.25, 2) {};
		\node [style=none] (45) at (5.25, 1) {};
		\node [style=none] (46) at (3.25, 1) {};
		\node [style=none] (47) at (3.25, -1) {};
		\node [style=none] (48) at (5.25, -1) {};
		\node [style=none] (49) at (9.25, 1) {};
		\node [style=none] (50) at (7.25, 1) {};
		\node [style=none] (51) at (7.25, -1) {};
		\node [style=none] (52) at (9.25, -1) {};
		\node [style=none] (53) at (2.25, -2.25) {};
		\node [style=none] (54) at (11.25, 3) {};
		\node [style=none] (55) at (1.5, 0) {$T$};
		\node [style=none] (56) at (12, 0) {$T$};
		\node [style=none] (57) at (1.5, -1) {$F$};
		\node [style=none] (58) at (1.5, -2.25) {$G$};
		\node [style=none] (59) at (12, 3) {$F$};
		\node [style=none] (60) at (12, 2) {$G$};
		\node [style=none] (61) at (-10.75, 0) {};
		\node [style=none] (62) at (-3, 0) {};
		\node [style=none] (63) at (-10.75, -1) {};
		\node [style=none] (64) at (-3, 2) {};
		\node [style=none] (65) at (-10.75, -2) {};
		\node [style=none] (66) at (-3, 1) {};
		\node [style=none] (67) at (-8.5, 1) {};
		\node [style=none] (68) at (-5, 1) {};
		\node [style=none] (69) at (-5, -1) {};
		\node [style=none] (70) at (-8.5, -1) {};
		\node [style=none] (71) at (-11.5, -1) {$F$};
		\node [style=none] (72) at (-11.5, -2) {$G$};
		\node [style=none] (73) at (-2.25, 2) {$F$};
		\node [style=none] (74) at (-2.25, 1) {$G$};
		\node [style=none] (75) at (-11.5, 0) {$T$};
		\node [style=none] (76) at (-2.25, 0) {$T$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Frame] (26.center) to (25.center);
		\draw [style=Frame] (25.center) to (23.center);
		\draw [style=Frame] (23.center) to (24.center);
		\draw [style=Frame] (24.center) to (26.center);
		\draw [style=Plain] (39.center) to (40.center);
		\draw [style=ApplicativeWire, in=180, out=0] (41.center) to (42.center);
		\draw [style=ApplicativeWire, in=180, out=0] (43.center) to (44.center);
		\draw [style=Highlight] (46.center) to (47.center);
		\draw [style=Highlight] (46.center) to (45.center);
		\draw [style=Highlight] (45.center) to (48.center);
		\draw [style=Highlight] (48.center) to (47.center);
		\draw [style=Highlight] (50.center) to (51.center);
		\draw [style=Highlight] (50.center) to (49.center);
		\draw [style=Highlight] (49.center) to (52.center);
		\draw [style=Highlight] (52.center) to (51.center);
		\draw [style=ApplicativeWire] (53.center) to (43.center);
		\draw [style=ApplicativeWire] (42.center) to (54.center);
		\draw [style=Plain] (61.center) to (62.center);
		\draw [style=ApplicativeWire, in=180, out=0] (63.center) to (64.center);
		\draw [style=ApplicativeWire, in=180, out=0] (65.center) to (66.center);
		\draw [style=Highlight] (67.center) to (70.center);
		\draw [style=Highlight] (70.center) to (69.center);
		\draw [style=Highlight] (69.center) to (68.center);
		\draw [style=Highlight] (68.center) to (67.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/travfun/axioms/homomorphism.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Equals] (22) at (0, 0) {$=$};
		\node [style=none] (23) at (11, -3) {};
		\node [style=none] (24) at (-11, -3) {};
		\node [style=none] (25) at (11, 3) {};
		\node [style=none] (26) at (-11, 3) {};
		\node [style=none] (49) at (2.25, 0) {};
		\node [style=none] (50) at (9.25, 0) {};
		\node [style=Box] (51) at (7.25, 1) {$\phi$};
		\node [style=none] (52) at (9.25, 1) {};
		\node [style=none] (53) at (4.25, -1) {};
		\node [style=none] (54) at (2.25, -1) {};
		\node [style=none] (55) at (1.5, 0) {$T$};
		\node [style=none] (56) at (1.5, -1) {$F$};
		\node [style=none] (57) at (10, 1) {$G$};
		\node [style=none] (58) at (10, 0) {$T$};
		\node [style=none] (59) at (-9.25, 0) {};
		\node [style=none] (60) at (-2.25, 0) {};
		\node [style=Box] (61) at (-7.25, -1) {$\phi$};
		\node [style=none] (62) at (-4.25, 1) {};
		\node [style=none] (63) at (-9.25, -1) {};
		\node [style=none] (64) at (-2.25, 1) {};
		\node [style=none] (65) at (-10, 0) {$T$};
		\node [style=none] (66) at (-10, -1) {$F$};
		\node [style=none] (67) at (-1.5, 1) {$G$};
		\node [style=none] (68) at (-1.5, 0) {$T$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Frame] (26.center) to (25.center);
		\draw [style=Frame] (25.center) to (23.center);
		\draw [style=Frame] (23.center) to (24.center);
		\draw [style=Frame] (24.center) to (26.center);
		\draw [style=Plain] (49.center) to (50.center);
		\draw [style=ApplicativeWire, in=180, out=0] (51) to (52.center);
		\draw [style=ApplicativeWire, in=180, out=0] (53.center) to (51);
		\draw [style=ApplicativeWire] (54.center) to (53.center);
		\draw [style=Plain] (59.center) to (60.center);
		\draw [style=ApplicativeWire, in=180, out=0] (61) to (62.center);
		\draw [style=ApplicativeWire] (63.center) to (61);
		\draw [style=ApplicativeWire] (62.center) to (64.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/travfun/axioms/identity.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Equals] (22) at (0, 0) {$=$};
		\node [style=none] (23) at (12, -3) {};
		\node [style=none] (24) at (-12, -3) {};
		\node [style=none] (25) at (12, 3) {};
		\node [style=none] (26) at (-12, 3) {};
		\node [style=none] (27) at (-9.75, 0) {};
		\node [style=none] (28) at (-2.75, 0) {};
		\node [style=none] (29) at (-9.75, -1) {};
		\node [style=none] (30) at (-2.75, 1) {};
		\node [style=none] (31) at (-10.5, 0) {$T$};
		\node [style=none] (32) at (-2, 0) {$T$};
		\node [style=none] (33) at (-10.5, -1) {$\idfun$};
		\node [style=none] (34) at (-2, 1) {$\idfun$};
		\node [style=none] (35) at (9.75, 0) {};
		\node [style=none] (36) at (2.75, 0) {};
		\node [style=none] (37) at (10.5, 0) {$T$};
		\node [style=none] (38) at (2, 0) {$T$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Frame] (26.center) to (25.center);
		\draw [style=Frame] (25.center) to (23.center);
		\draw [style=Frame] (23.center) to (24.center);
		\draw [style=Frame] (24.center) to (26.center);
		\draw [style=Plain] (27.center) to (28.center);
		\draw [style=Identity, in=180, out=0] (29.center) to (30.center);
		\draw [style=Plain] (35.center) to (36.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/travfun/category/hom/hom.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Box] (0) at (9, 0) {$\psi$};
		\node [style=none] (1) at (3, 0) {};
		\node [style=none] (4) at (3, -2) {};
		\node [style=none] (5) at (11, 2) {};
		\node [style=none] (6) at (11, 0) {};
		\node [style=none] (7) at (-13, 3) {};
		\node [style=none] (8) at (-13, -3.25) {};
		\node [style=Box] (9) at (-9, 0) {$\psi$};
		\node [style=none] (10) at (-11, 0) {};
		\node [style=none] (11) at (-11, -2) {};
		\node [style=none] (12) at (-3, 2) {};
		\node [style=none] (13) at (-3, 0) {};
		\node [style=Equals] (14) at (0, 0) {$=$};
		\node [style=none] (15) at (12, 0) {$T_2$};
		\node [style=none] (16) at (2, -2) {$F$};
		\node [style=none] (17) at (12, 2) {$F$};
		\node [style=none] (19) at (2, 0) {$T_1$};
		\node [style=none] (20) at (-2, 0) {$T_2$};
		\node [style=none] (21) at (-12, -2) {$F$};
		\node [style=none] (22) at (-2, 2) {$F$};
		\node [style=none] (23) at (-12, 0) {$T_1$};
		\node [style=none] (24) at (13, 3) {};
		\node [style=none] (25) at (13, -3) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Plain] (0) to (1.center);
		\draw [style=ApplicativeWire, in=180, out=0] (4.center) to (5.center);
		\draw [style=Plain] (6.center) to (0);
		\draw [style=Plain] (9) to (10.center);
		\draw [style=ApplicativeWire, in=180, out=0] (11.center) to (12.center);
		\draw [style=Plain] (13.center) to (9);
		\draw [style=Frame] (24.center) to (7.center);
		\draw [style=Frame] (7.center) to (8.center);
		\draw [style=Frame] (8.center) to (25.center);
		\draw [style=Frame] (25.center) to (24.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/travfun/components/distribute.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-3, 1) {};
		\node [style=none] (1) at (3, 1) {};
		\node [style=none] (2) at (-3, 0) {};
		\node [style=none] (3) at (3, 2) {};
		\node [style=none] (4) at (-3.5, 1) {$T$};
		\node [style=none] (5) at (-3.5, 0) {$F$};
		\node [style=none] (6) at (3.5, 2) {$F$};
		\node [style=none] (7) at (3.5, 1) {$T$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Plain] (0.center) to (1.center);
		\draw [style=ApplicativeWire, in=180, out=0] (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/travmon/axioms/join.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Equals] (22) at (0, 0) {$=$};
		\node [style=none] (23) at (10, -3) {};
		\node [style=none] (24) at (-10, -3) {};
		\node [style=none] (25) at (10, 4) {};
		\node [style=none] (26) at (-10, 4) {};
		\node [style=MonadNode] (42) at (-6.75, 1) {};
		\node [style=none] (43) at (-2.75, 1) {};
		\node [style=none] (44) at (-7.75, -2) {};
		\node [style=none] (46) at (-8.75, 2) {};
		\node [style=none] (47) at (-8.75, 0) {};
		\node [style=none] (48) at (-8.75, -2) {};
		\node [style=none] (49) at (-9.5, 0) {$T$};
		\node [style=none] (50) at (-9.5, -2) {$F$};
		\node [style=none] (51) at (-9.5, 2) {$T$};
		\node [style=none] (52) at (-2, 1) {$T$};
		\node [style=MonadNode] (54) at (6.75, 1) {};
		\node [style=none] (55) at (8.75, 1) {};
		\node [style=none] (56) at (2.75, -2) {};
		\node [style=none] (57) at (4.75, 2) {};
		\node [style=none] (58) at (4.75, 0) {};
		\node [style=none] (59) at (2.75, 0) {};
		\node [style=none] (60) at (2.75, 2) {};
		\node [style=none] (61) at (6.75, 3) {};
		\node [style=none] (62) at (8.75, 3) {};
		\node [style=none] (63) at (2, 0) {$T$};
		\node [style=none] (64) at (2, -2) {$F$};
		\node [style=none] (65) at (9.5, 1) {$T$};
		\node [style=none] (66) at (9.5, 3) {$F$};
		\node [style=none] (67) at (2, 2) {$T$};
		\node [style=none] (68) at (-3.75, 3) {};
		\node [style=none] (69) at (-2.75, 3) {};
		\node [style=none] (70) at (-2, 3) {$F$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Frame] (26.center) to (25.center);
		\draw [style=Frame] (25.center) to (23.center);
		\draw [style=Frame] (23.center) to (24.center);
		\draw [style=Frame] (24.center) to (26.center);
		\draw [style=MonadWire] (42) to (43.center);
		\draw [style=MonadWire, in=-90, out=0, looseness=0.75] (47.center) to (42);
		\draw [style=MonadWire, in=90, out=0, looseness=0.75] (46.center) to (42);
		\draw [style=ApplicativeWire] (48.center) to (44.center);
		\draw [style=MonadWire] (54) to (55.center);
		\draw [style=MonadWire, in=-105, out=0] (58.center) to (54);
		\draw [style=MonadWire, in=105, out=0] (57.center) to (54);
		\draw [style=MonadWire] (59.center) to (58.center);
		\draw [style=MonadWire] (60.center) to (57.center);
		\draw [style=ApplicativeWire, in=180, out=0] (56.center) to (61.center);
		\draw [style=ApplicativeWire] (61.center) to (62.center);
		\draw [style=ApplicativeWire] (68.center) to (69.center);
		\draw [style=ApplicativeWire, in=180, out=0] (44.center) to (68.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/travmon/axioms/unit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Equals] (22) at (0, 0) {$=$};
		\node [style=none] (23) at (10, -3) {};
		\node [style=none] (24) at (-10, -3) {};
		\node [style=none] (25) at (10, 4) {};
		\node [style=none] (26) at (-10, 4) {};
		\node [style=none] (27) at (3.25, 1) {};
		\node [style=none] (28) at (7.25, -0.5) {};
		\node [style=MonadNode] (29) at (5.25, -0.5) {};
		\node [style=none] (30) at (7.25, 1) {};
		\node [style=none] (31) at (2.5, 1) {$F$};
		\node [style=none] (32) at (8, -0.5) {$T$};
		\node [style=none] (33) at (8, 1) {$F$};
		\node [style=none] (34) at (-6, -2) {};
		\node [style=none] (35) at (-3, -0.5) {};
		\node [style=MonadNode] (36) at (-7, -0.5) {};
		\node [style=none] (37) at (-8, -2) {};
		\node [style=none] (38) at (-3, 1) {};
		\node [style=none] (39) at (-2.25, -0.5) {$T$};
		\node [style=none] (40) at (-2.25, 1) {$F$};
		\node [style=none] (41) at (-8.75, -2) {$F$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=Frame] (26.center) to (25.center);
		\draw [style=Frame] (25.center) to (23.center);
		\draw [style=Frame] (23.center) to (24.center);
		\draw [style=Frame] (24.center) to (26.center);
		\draw [style=MonadWire] (29) to (28.center);
		\draw [style=ApplicativeWire] (27.center) to (30.center);
		\draw [style=MonadWire] (36) to (35.center);
		\draw [style=ApplicativeWire] (37.center) to (34.center);
		\draw [style=ApplicativeWire, in=180, out=0] (34.center) to (38.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/writer/ops/multiplication.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (-2, 1) {};
		\node [style=none] (3) at (-2, -1) {};
		\node [style=none] (4) at (2, 0) {};
		\node [style=ComonadNode] (6) at (0, 0) {};
		\node [style=none] (7) at (-3, -1) {$\writerShort$};
		\node [style=none] (8) at (-3, 1) {$\writerShort$};
		\node [style=none] (10) at (3, 0) {$\writerShort$};
		\node [style=none] (11) at (-4, 1) {};
		\node [style=none] (12) at (4, 1) {};
		\node [style=none] (13) at (4, -1) {};
		\node [style=none] (14) at (-4, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=DecorationWire, in=-105, out=0, looseness=0.75] (3.center) to (6);
		\draw [style=DecorationWire, in=105, out=0, looseness=0.75] (2.center) to (6);
		\draw [style=DecorationWire] (6) to (4.center);
		\draw [style=Frame] (13.center) to (12.center);
		\draw [style=Frame] (12.center) to (11.center);
		\draw [style=Frame] (11.center) to (14.center);
		\draw [style=Frame] (14.center) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> tikz/writer/ops/unit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=MonadNode] (0) at (-2.5, 0) {};
		\node [style=none] (3) at (-0.5, 0) {};
		\node [style=ComonadNode] (4) at (-2.5, 0) {};
		\node [style=none] (5) at (0.5, 0) {$\writerShort$};
		\node [style=none] (6) at (-4, 1) {};
		\node [style=none] (7) at (4, 1) {};
		\node [style=none] (8) at (4, -1) {};
		\node [style=none] (9) at (-4, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=DecorationWire] (0) to (3.center);
		\draw [style=Frame] (8.center) to (7.center);
		\draw [style=Frame] (7.center) to (6.center);
		\draw [style=Frame] (6.center) to (9.center);
		\draw [style=Frame] (9.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

